Open Source Reconfigurable Intelligent Surface for the Frequency Range of 5 GHz WiFi

Reconfigurable Intelligent Surfaces (RIS) have been identified as a potential ingredient to enhance the performance of contemporary wireless communication and sensing systems. Yet, most of the existing devices are either costly or not available for reproduction. To close this gap, a Reconfigurable Intelligent Surface for the frequency range of 5 GHz WiFi is presented in this work. We describe the designed unit cell, which is optimized for the full frequency range of 5.15 to 5.875 GHz. Standard FR4 substrate is used for cost optimization. The measured reflection coefficient of a rectangular RIS prototype with 256 elements is used for RF performance evaluation. Fabrication data and firmware source code are made open source, which makes RIS more available in real measurement setups.

==> RIS_data.csv <==
5,-0.88974702,-13.583236,-45.252872,96.381767,141.634639
5.001,-0.89454556,-13.459249,-45.338093,95.70182,141.039913
5.002,-0.8993966,-13.336781,-45.423367,95.035599,140.458966
5.003,-0.90430182,-13.215812,-45.508701,94.382561,139.891262
5.004,-0.90925848,-13.09634,-45.59407,93.742226,139.336296
5.005,-0.9142701,-12.978348,-45.679489,93.114082,138.793571
5.006,-0.91933161,-12.861819,-45.764942,92.497696,138.262638
5.007,-0.92444479,-12.746746,-45.850418,91.892593,137.743011
5.008,-0.92961085,-12.63311,-45.935917,91.298378,137.234295
5.009,-0.93482965,-12.520896,-46.021431,90.71463,136.736061
5.01,-0.9400968,-12.410085,-46.106949,90.141006,136.247955
5.011,-0.94541603,-12.300667,-46.192478,89.577095,135.769573
5.012,-0.95078558,-12.192616,-46.278004,89.022575,135.300579
5.013,-0.95620441,-12.085919,-46.363514,88.477104,134.840618
5.014,-0.9616726,-11.980564,-46.44902,87.940361,134.389381
5.015,-0.96719044,-11.876526,-46.534496,87.412064,133.94656
5.016,-0.972758,-11.773787,-46.619953,86.891914,133.511867
5.017,-0.97837001,-11.672332,-46.705379,86.379608,133.084987
5.018,-0.9840318,-11.572144,-46.790771,85.874947,132.665718
5.019,-0.9897387,-11.4732,-46.876114,85.377602,132.253716
5.02,-0.99549419,-11.37549,-46.961395,84.887398,131.848793
5.021,-1.0012921,-11.278989,-47.046642,84.404053,131.450695
5.022,-1.0071383,-11.183684,-47.131817,83.927383,131.0592
5.023,-1.0130271,-11.089557,-47.21693,83.457176,130.674106
5.024,-1.0189604,-10.996591,-47.301975,82.99321,130.295185
5.025,-1.0249366,-10.904767,-47.386936,82.535294,129.92223
5.026,-1.0309535,-10.814068,-47.471828,82.083267,129.555095
5.027,-1.0370144,-10.724479,-47.556618,81.63694,129.193558
5.028,-1.0431116,-10.635982,-47.641338,81.196136,128.837474
5.029,-1.0492507,-10.54856,-47.725948,80.760727,128.486675
5.03,-1.0554289,-10.462201,-47.810459,80.330513,128.140972
5.031,-1.0616446,-10.376888,-47.894867,79.905365,127.800232
5.032,-1.067897,-10.292603,-47.979176,79.485138,127.464314
5.033,-1.0741854,-10.209331,-48.063358,79.06971,127.133068
5.034,-1.080508,-10.127059,-48.147442,78.658936,126.806378
5.035,-1.0868654,-10.045772,-48.231407,78.252693,126.4841
5.036,-1.0932562,-9.9654522,-48.315247,77.850861,126.166108
5.037,-1.0996784,-9.8860884,-48.398972,77.453339,125.852311
5.038,-1.1061311,-9.8076668,-48.482563,77.05999,125.542553
5.039,-1.1126142,-9.7301731,-48.566036,76.670731,125.236767
5.04,-1.1191287,-9.6535921,-48.649376,76.285446,124.934822
5.041,-1.1256698,-9.5779161,-48.732586,75.904045,124.636631
5.042,-1.1322383,-9.5031261,-48.815659,75.526443,124.342102
5.043,-1.1388332,-9.4292116,-48.898594,75.152534,124.051128
5.044,-1.1454525,-9.3561573,-48.981388,74.782227,123.763615
5.045,-1.1520965,-9.2839518,-49.064041,74.415474,123.479515
5.046,-1.1587639,-9.2125893,-49.146557,74.052155,123.198712
5.047,-1.1654531,-9.1420517,-49.228931,73.6922,122.921131
5.048,-1.1721634,-9.0723248,-49.31115,73.335548,122.646698
5.049,-1.1788921,-9.0034018,-49.393215,72.982124,122.375339
5.05,-1.18564,-8.9352722,-49.475143,72.631859,122.107002
5.051,-1.1924057,-8.8679199,-49.556911,72.284676,121.841587
5.052,-1.1991851,-8.8013363,-49.638535,71.940521,121.579056
5.053,-1.205982,-8.7355146,-49.720001,71.599327,121.319328
5.054,-1.2127908,-8.6704378,-49.801308,71.26104,121.062348
5.055,-1.2196125,-8.6060991,-49.882465,70.925591,120.808056
5.056,-1.2264458,-8.54249,-49.963478,70.592926,120.556404
5.057,-1.2332878,-8.4795961,-50.044323,70.263008,120.307331
5.058,-1.2401394,-8.4174109,-50.125019,69.935753,120.060772
5.059,-1.2469982,-8.3559246,-50.205551,69.611137,119.816688
5.06,-1.2538607,-8.2951221,-50.285938,69.289116,119.575054
5.061,-1.2607316,-8.2350016,-50.366165,68.969604,119.335769
5.062,-1.2676036,-8.1755514,-50.446239,68.652603,119.098842
5.063,-1.2744765,-8.1167603,-50.526161,68.338028,118.864189
5.064,-1.2813542,-8.0586224,-50.605934,68.025864,118.631798
5.065,-1.2882266,-8.0011272,-50.685555,67.716064,118.401619
5.066,-1.2951001,-7.9442677,-50.76503,67.408569,118.173599
5.067,-1.3019685,-7.8880329,-50.844364,67.103371,117.947735
5.068,-1.3088344,-7.8324175,-50.92355,66.800415,117.723965
5.069,-1.3156948,-7.77741,-51.002579,66.499664,117.502243
5.07,-1.3225464,-7.7230048,-51.08149,66.20108,117.28257
5.071,-1.3293909,-7.6691937,-51.160244,65.904648,117.064892
5.072,-1.3362247,-7.6159663,-51.238876,65.610321,116.849197
5.073,-1.3430488,-7.5633178,-51.317371,65.318047,116.635418
5.074,-1.3498603,-7.511241,-51.395737,65.02784,116.423577
5.075,-1.3566599,-7.4597263,-51.473976,64.739632,116.213608
5.076,-1.3634429,-7.4087658,-51.552105,64.453423,116.005528
5.077,-1.3702095,-7.3583531,-51.630096,64.169167,115.799263
5.078,-1.376961,-7.3084846,-51.707996,63.886829,115.594825
5.079,-1.3836925,-7.2591496,-51.78577,63.606396,115.392166
5.08,-1.390403,-7.21034,-51.863449,63.327847,115.191296
5.081,-1.3970944,-7.1620507,-51.941017,63.051159,114.992176
5.082,-1.403762,-7.1142774,-52.018497,62.776299,114.794796
5.083,-1.4104077,-7.0670099,-52.095886,62.503227,114.599113
5.084,-1.4170272,-7.0202417,-52.173195,62.231956,114.405151
5.085,-1.4236171,-6.973968,-52.250423,61.96244,114.212863
5.086,-1.4301823,-6.9281821,-52.327583,61.69466,114.022243
5.087,-1.4367187,-6.8828802,-52.404682,61.428604,113.833286
5.088,-1.4432248,-6.8380513,-52.481712,61.164249,113.645961
5.089,-1.449701,-6.793694,-52.558712,60.901562,113.460274
5.09,-1.4561408,-6.7497973,-52.635662,60.64053,113.276192
5.091,-1.4625503,-6.7063622,-52.712578,60.381142,113.09372
5.092,-1.4689229,-6.6633782,-52.789467,60.123375,112.912842
5.093,-1.4752625,-6.6208396,-52.866341,59.867222,112.733563
5.094,-1.4815642,-6.5787454,-52.943207,59.612648,112.555855
5.095,-1.4878265,-6.5370841,-53.020073,59.359638,112.379711
5.096,-1.4940532,-6.4958558,-53.096947,59.108192,112.205139
5.097,-1.5002359,-6.4550495,-53.173828,58.85828,112.032108
5.098,-1.5063814,-6.4146657,-53.250744,58.609894,111.860638
5.099,-1.5124816,-6.3746948,-53.327694,58.363018,111.690712
5.1,-1.5185441,-6.3351374,-53.404678,58.117638,111.522316
5.101,-1.5245595,-6.2959819,-53.48172,57.873722,111.355442
5.102,-1.530531,-6.2572255,-53.558811,57.631287,111.190098
5.103,-1.5364577,-6.2188663,-53.636002,57.390289,111.026291
5.104,-1.5423399,-6.1808972,-53.713245,57.15073,110.863975
5.105,-1.5481714,-6.1433105,-53.790577,56.91259,110.703167
5.106,-1.5539585,-6.1061091,-53.868023,56.67588,110.543903
5.107,-1.5596933,-6.0692778,-53.945572,56.440548,110.38612
5.108,-1.5653815,-6.0328217,-54.023239,56.206596,110.229835
5.109,-1.5710188,-5.9967318,-54.101028,55.974026,110.075054
5.11,-1.5766058,-5.9610066,-54.178967,55.742802,109.921769
5.111,-1.5821407,-5.9256377,-54.257042,55.512932,109.769974
5.112,-1.587624,-5.8906217,-54.335289,55.284393,109.619682
5.113,-1.5930549,-5.8559532,-54.4137,55.057171,109.470871
5.114,-1.5984312,-5.8216338,-54.492302,54.831264,109.323566
5.115,-1.6037551,-5.7876534,-54.571083,54.606651,109.177734
5.116,-1.609024,-5.7540112,-54.650074,54.383327,109.033401
5.117,-1.6142389,-5.7207003,-54.729279,54.161282,108.890561
5.118,-1.6193984,-5.6877184,-54.808704,53.940498,108.749202
5.119,-1.6245023,-5.6550622,-54.888374,53.72097,108.609344
5.12,-1.6295505,-5.6227264,-54.968296,53.502678,108.470974
5.121,-1.634544,-5.5907087,-55.048458,53.285625,108.334083
5.122,-1.6394774,-5.559001,-55.12891,53.06979,108.1987
5.123,-1.6443574,-5.5276055,-55.209633,52.855167,108.0648
5.124,-1.6491778,-5.4965143,-55.290649,52.641758,107.932407
5.125,-1.653944,-5.4657259,-55.371975,52.429523,107.801498
5.126,-1.6586487,-5.4352336,-55.453621,52.218483,107.672104
5.127,-1.6633002,-5.4050379,-55.535591,52.008598,107.544189
5.128,-1.6678931,-5.3751326,-55.617908,51.7999,107.417808
5.129,-1.6724268,-5.3455148,-55.700565,51.59235,107.292915
5.13,-1.6769046,-5.3161812,-55.783607,51.385933,107.16954
5.131,-1.681325,-5.287127,-55.867012,51.18066,107.047672
5.132,-1.6856874,-5.2583504,-55.950806,50.976517,106.927323
5.133,-1.6899946,-5.2298474,-56.035007,50.773487,106.808494
5.134,-1.69424,-5.2016139,-56.119629,50.571575,106.691204
5.135,-1.6984309,-5.1736488,-56.204659,50.370758,106.575417
5.136,-1.7025653,-5.1459479,-56.290138,50.17104,106.461178
5.137,-1.7066435,-5.1185069,-56.376049,49.972404,106.348453
5.138,-1.710663,-5.0913234,-56.46244,49.774849,106.237289
5.139,-1.7146255,-5.064395,-56.549301,49.578354,106.127655
5.14,-1.7185335,-5.0377145,-56.636654,49.382919,106.019573
5.141,-1.7223842,-5.0112844,-56.724495,49.188541,105.913036
5.142,-1.7261795,-4.9851012,-56.81287,48.99519,105.80806
5.143,-1.7299194,-4.9591579,-56.90176,48.802879,105.704639
5.144,-1.7336059,-4.9334555,-56.991192,48.611603,105.602795
5.145,-1.7372355,-4.9079905,-57.081169,48.421341,105.50251
5.146,-1.7408142,-4.88276,-57.171707,48.23209,105.403797
5.147,-1.7443378,-4.857758,-57.262836,48.043846,105.306682
5.148,-1.7478107,-4.8329883,-57.354542,47.85659,105.211132
5.149,-1.75123,-4.8084412,-57.44685,47.670334,105.117184
5.15,-1.7545973,-4.7841191,-57.539776,47.485043,105.024819
5.151,-1.7579163,-4.7600174,-57.633327,47.300735,104.934062
5.152,-1.7611839,-4.736135,-57.727509,47.11739,104.844899
5.153,-1.7644038,-4.7124662,-57.822338,46.935009,104.757347
5.154,-1.7675741,-4.6890111,-57.917839,46.753578,104.671417
5.155,-1.7706959,-4.6657681,-58.014008,46.573082,104.58709
5.156,-1.7737741,-4.6427326,-58.110859,46.393528,104.504387
5.157,-1.7768043,-4.6199031,-58.208397,46.214912,104.423309
5.158,-1.7797921,-4.5972781,-58.306641,46.037209,104.34385
5.159,-1.7827343,-4.574852,-58.405598,45.860424,104.266022
5.16,-1.7856359,-4.5526266,-58.505291,45.684544,104.189835
5.161,-1.7884915,-4.5305972,-58.605709,45.509571,104.11528
5.162,-1.7913086,-4.50876,-58.706879,45.335487,104.042366
5.163,-1.7940881,-4.4871182,-58.808804,45.162289,103.971093
5.164,-1.7968262,-4.4656639,-58.911495,44.989979,103.901474
5.165,-1.7995259,-4.4443974,-59.014957,44.818539,103.833496
5.166,-1.8021922,-4.423316,-59.119217,44.647953,103.76717
5.167,-1.8048209,-4.4024191,-59.22427,44.478237,103.702507
5.168,-1.8074148,-4.3817,-59.330124,44.309376,103.6395
5.169,-1.8099768,-4.3611627,-59.43679,44.141342,103.578132
5.17,-1.8125064,-4.3408017,-59.544292,43.974159,103.518451
5.171,-1.8150054,-4.3206167,-59.652618,43.807808,103.460426
5.172,-1.8174771,-4.3006039,-59.761791,43.642277,103.404068
5.173,-1.8199172,-4.2807598,-59.871807,43.477566,103.349373
5.174,-1.8223345,-4.2610893,-59.982697,43.313667,103.296364
5.175,-1.8247249,-4.2415833,-60.094452,43.150562,103.245014
5.176,-1.8270913,-4.2222419,-60.207073,42.988262,103.195335
5.177,-1.8294362,-4.2030659,-60.320576,42.826767,103.147343
5.178,-1.8317583,-4.1840496,-60.43499,42.666035,103.101025
5.179,-1.834061,-4.1651921,-60.550289,42.506096,103.056385
5.18,-1.836346,-4.1464944,-60.6665,42.346928,103.013428
5.181,-1.8386133,-4.1279521,-60.78363,42.188519,102.972149
5.182,-1.8408679,-4.1095662,-60.901684,42.030872,102.932556
5.183,-1.8431042,-4.0913291,-61.020664,41.873985,102.894649
5.184,-1.8453314,-4.0732436,-61.140583,41.717838,102.858421
5.185,-1.8475467,-4.0553093,-61.261436,41.562439,102.823875
5.186,-1.8497509,-4.0375218,-61.383251,41.407776,102.791027
5.187,-1.8519498,-4.0198798,-61.506012,41.253845,102.759857
5.188,-1.8541403,-4.0023823,-61.629734,41.100639,102.730373
5.189,-1.8563263,-3.9850273,-61.754425,40.948151,102.702576
5.19,-1.8585072,-3.9678144,-61.8801,40.796371,102.676471
5.191,-1.8606879,-3.9507403,-62.006744,40.645298,102.652042
5.192,-1.8628672,-3.9338036,-62.13438,40.49493,102.62931
5.193,-1.8650434,-3.9170022,-62.262993,40.345261,102.608254
5.194,-1.8672242,-3.9003386,-62.392616,40.196274,102.58889
5.195,-1.86941,-3.8838074,-62.523247,40.04797,102.571217
5.196,-1.8715986,-3.8674102,-62.654869,39.900349,102.555218
5.197,-1.8737943,-3.8511429,-62.787518,39.753395,102.540913
5.198,-1.875999,-3.8350055,-62.921177,39.607105,102.528282
5.199,-1.8782128,-3.8189952,-63.055862,39.461483,102.517345
5.2,-1.8804374,-3.8031144,-63.191578,39.316517,102.508095
5.201,-1.8826739,-3.7873576,-63.32832,39.172192,102.500512
5.202,-1.8849243,-3.7717237,-63.466099,39.028522,102.494621
5.203,-1.8871907,-3.7562168,-63.604916,38.885479,102.490395
5.204,-1.8894767,-3.7408316,-63.744778,38.743076,102.487854
5.205,-1.8917769,-3.7255638,-63.885677,38.601311,102.486988
5.206,-1.8941017,-3.7104206,-64.027618,38.460163,102.487781
5.207,-1.8964459,-3.695394,-64.170631,38.31963,102.490261
5.208,-1.898816,-3.6804867,-64.31469,38.179718,102.494408
5.209,-1.9012088,-3.6656935,-64.459801,38.040405,102.500206
5.21,-1.9036269,-3.6510155,-64.605965,37.901699,102.507664
5.211,-1.906074,-3.6364517,-64.753197,37.763596,102.516793
5.212,-1.9085504,-3.6220014,-64.901497,37.626083,102.52758
5.213,-1.9110574,-3.6076629,-65.050842,37.489166,102.540008
5.214,-1.9135952,-3.5934348,-65.201263,37.352829,102.554092
5.215,-1.9161687,-3.579319,-65.352753,37.217072,102.569825
5.216,-1.9187752,-3.5653086,-65.505302,37.08189,102.587192
5.217,-1.9214203,-3.5514071,-65.658928,36.947273,102.606201
5.218,-1.9241024,-3.5376127,-65.813622,36.813225,102.626847
5.219,-1.9268239,-3.5239255,-65.969383,36.679733,102.649116
5.22,-1.9295857,-3.5103414,-66.126221,36.546803,102.673024
5.221,-1.9323905,-3.4968634,-66.284126,36.414425,102.698551
5.222,-1.9352382,-3.4834857,-66.4431,36.282589,102.725689
5.223,-1.93813,-3.4702117,-66.603142,36.151299,102.754441
5.224,-1.9410714,-3.4570379,-66.764267,36.020535,102.784802
5.225,-1.9440562,-3.4439642,-66.926453,35.890327,102.81678
5.226,-1.9470916,-3.4309907,-67.089714,35.760632,102.850346
5.227,-1.9501778,-3.4181137,-67.254044,35.631466,102.88551
5.228,-1.9533157,-3.4053352,-67.419449,35.502823,102.922272
5.229,-1.9565076,-3.3926556,-67.585915,35.374699,102.960614
5.23,-1.9597512,-3.380069,-67.753464,35.247082,103.000546
5.231,-1.9630499,-3.3675764,-67.922073,35.119976,103.042049
5.232,-1.9664063,-3.3551793,-68.091743,34.993385,103.085128
5.233,-1.9698212,-3.3428764,-68.262489,34.86729,103.129779
5.234,-1.9732943,-3.3306656,-68.434303,34.741692,103.175995
5.235,-1.9768281,-3.3185461,-68.60717,34.616592,103.223762
5.236,-1.9804219,-3.3065157,-68.781105,34.49197,103.273075
5.237,-1.9840788,-3.2945778,-68.956108,34.367847,103.323955
5.238,-1.9877985,-3.2827265,-69.132164,34.244209,103.376373
5.239,-1.9915844,-3.270968,-69.309273,34.121048,103.430321
5.24,-1.9954344,-3.2592931,-69.48745,33.998356,103.485806
5.241,-1.9993513,-3.2477062,-69.666679,33.876156,103.542835
5.242,-2.0033367,-3.2362077,-69.846954,33.75441,103.601364
5.243,-2.0073898,-3.224793,-70.02829,33.633137,103.661427
5.244,-2.0115123,-3.2134635,-70.210663,33.512337,103.723
5.245,-2.0157044,-3.2022183,-70.394104,33.391979,103.786083
5.246,-2.019969,-3.1910563,-70.578583,33.272087,103.85067
5.247,-2.024303,-3.1799767,-70.764099,33.15266,103.916759
5.248,-2.0287097,-3.1689773,-70.950661,33.033672,103.984333
5.249,-2.0331938,-3.1580637,-71.138268,32.915134,104.053402
5.25,-2.0377481,-3.1472266,-71.326912,32.797028,104.12394
5.251,-2.0423779,-3.1364725,-71.516602,32.679371,104.195973
5.252,-2.047085,-3.1257975,-71.707321,32.56216,104.269481
5.253,-2.0518672,-3.115201,-71.899071,32.445377,104.344448
5.254,-2.0567255,-3.1046822,-72.091866,32.329029,104.420895
5.255,-2.0616651,-3.0942435,-72.285675,32.213108,104.498783
5.256,-2.06668,-3.0838804,-72.48053,32.097607,104.578137
5.257,-2.0717752,-3.0735929,-72.676392,31.982542,104.658934
5.258,-2.0769503,-3.0633826,-72.873291,31.867887,104.741178
5.259,-2.0822058,-3.0532484,-73.071205,31.753656,104.824861
5.26,-2.087543,-3.043189,-73.270142,31.639841,104.909983
5.261,-2.0929613,-3.0332036,-73.470085,31.526436,104.996521
5.262,-2.0984602,-3.0232925,-73.671059,31.413445,105.084504
5.263,-2.1040428,-3.0134542,-73.873032,31.300859,105.173891
5.264,-2.1097085,-3.0036876,-74.076012,31.18869,105.264702
5.265,-2.1154578,-2.9939935,-74.279999,31.07691,105.356909
5.266,-2.1212907,-2.9843736,-74.485008,30.96554,105.450548
5.267,-2.1272087,-2.974823,-74.69101,30.854557,105.545567
5.268,-2.1332099,-2.9653387,-74.898003,30.74398,105.641983
5.269,-2.1392982,-2.955929,-75.105995,30.633795,105.73979
5.27,-2.1454711,-2.9465895,-75.314987,30.523996,105.838983
5.271,-2.1517315,-2.9373186,-75.524971,30.414593,105.939564
5.272,-2.1580749,-2.9281139,-75.735954,30.305567,106.041521
5.273,-2.164506,-2.9189746,-75.947906,30.196932,106.144838
5.274,-2.1710243,-2.9099069,-76.160866,30.088684,106.24955
5.275,-2.1776302,-2.9009032,-76.374794,29.980801,106.355595
5.276,-2.1843228,-2.8919685,-76.589714,29.873304,106.463018
5.277,-2.1911032,-2.883095,-76.805603,29.766188,106.571791
5.278,-2.1979694,-2.8742895,-77.022484,29.659428,106.681912
5.279,-2.2049253,-2.8655486,-77.240341,29.553057,106.793398
5.28,-2.2119682,-2.8568692,-77.45916,29.447054,106.906214
5.281,-2.2191005,-2.8482561,-77.678963,29.341408,107.020371
5.282,-2.2263205,-2.8397059,-77.899734,29.236137,107.135871
5.283,-2.2336295,-2.8312166,-78.121475,29.131226,107.252701
5.284,-2.2410254,-2.822788,-78.344193,29.026669,107.370862
5.285,-2.2485085,-2.8144224,-78.567856,28.922487,107.490343
5.286,-2.2560806,-2.8061178,-78.792511,28.818655,107.611166
5.287,-2.2637448,-2.7978747,-79.01812,28.715174,107.733294
5.288,-2.2714934,-2.7896895,-79.244705,28.612053,107.856758
5.289,-2.2793307,-2.7815638,-79.472221,28.509287,107.981508
5.29,-2.2872579,-2.7734981,-79.700722,28.40687,108.107592
5.291,-2.2952721,-2.765492,-79.930191,28.304794,108.234985
5.292,-2.303375,-2.75754,-80.160599,28.203077,108.363676
5.293,-2.311563,-2.7496459,-80.391975,28.101704,108.493679
5.294,-2.3198426,-2.7418127,-80.624306,28.000669,108.624975
5.295,-2.328207,-2.7340298,-80.857605,27.899977,108.757582
5.296,-2.3366585,-2.7263079,-81.09185,27.799625,108.891475
5.297,-2.3452001,-2.7186403,-81.327065,27.699617,109.026682
5.298,-2.3538241,-2.7110255,-81.563232,27.599947,109.163179
5.299,-2.3625357,-2.7034674,-81.800354,27.500607,109.300961
5.3,-2.3713353,-2.6959617,-82.038437,27.4016,109.440037
5.301,-2.3802168,-2.6885087,-82.277473,27.302933,109.580406
5.302,-2.389184,-2.6811097,-82.517464,27.204592,109.722056
5.303,-2.3982379,-2.6737638,-82.758415,27.106564,109.864979
5.304,-2.4073744,-2.6664667,-83.000336,27.008871,110.009207
5.305,-2.4165964,-2.659225,-83.243217,26.911503,110.15472
5.306,-2.4259019,-2.6520338,-83.487053,26.814459,110.301512
5.307,-2.4352887,-2.6448908,-83.731857,26.71773,110.449587
5.308,-2.4447608,-2.6378002,-83.977623,26.621326,110.598949
5.309,-2.454314,-2.6307578,-84.22435,26.525232,110.749582
5.31,-2.4639478,-2.6237643,-84.472046,26.429453,110.901499
5.311,-2.4736648,-2.616823,-84.720711,26.333984,111.054695
5.312,-2.4834626,-2.6099269,-84.970345,26.238829,111.209174
5.313,-2.4933414,-2.6030812,-85.220955,26.143988,111.364943
5.314,-2.503298,-2.5962799,-85.472534,26.049442,111.521976
5.315,-2.5133352,-2.5895271,-85.725082,25.955214,111.680296
5.316,-2.5234523,-2.5828209,-85.978615,25.861288,111.839903
5.317,-2.5336466,-2.5761619,-86.233124,25.767664,112.000788
5.318,-2.5439212,-2.569546,-86.488609,25.674334,112.162943
5.319,-2.5542734,-2.5629809,-86.745079,25.581308,112.326387
5.32,-2.5646999,-2.5564554,-87.002533,25.488575,112.491108
5.321,-2.5752025,-2.5499761,-87.260971,25.396145,112.657116
5.322,-2.5857844,-2.543541,-87.520416,25.303999,112.824415
5.323,-2.5964403,-2.5371516,-87.78083,25.212149,112.992979
5.324,-2.6071682,-2.5308001,-88.042259,25.120581,113.16284
5.325,-2.6179731,-2.5244937,-88.304672,25.029312,113.333984
5.326,-2.6288521,-2.5182297,-88.5681,24.93832,113.50642
5.327,-2.6398015,-2.5120075,-88.832527,24.847607,113.680134
5.328,-2.6508245,-2.5058279,-89.097969,24.757181,113.85515
5.329,-2.6619194,-2.4996855,-89.36441,24.667034,114.031444
5.33,-2.673085,-2.4935853,-89.631874,24.577168,114.209042
5.331,-2.6843204,-2.4875269,-89.900368,24.487574,114.387942
5.332,-2.6956286,-2.4815063,-90.169868,24.39826,114.568128
5.333,-2.7070038,-2.4755254,-90.440399,24.30921,114.749609
5.334,-2.7184467,-2.4695816,-90.711975,24.220434,114.932409
5.335,-2.729959,-2.4636784,-90.984573,24.131922,115.116495
5.336,-2.7415371,-2.4578118,-91.258217,24.043678,115.301895
5.337,-2.7531843,-2.451982,-91.532913,23.955694,115.488607
5.338,-2.7648954,-2.4461923,-91.808655,23.867983,115.676638
5.339,-2.7766712,-2.4404373,-92.085442,23.780529,115.865971
5.34,-2.7885113,-2.4347165,-92.363304,23.693325,116.056629
5.341,-2.8004169,-2.4290352,-92.642227,23.606384,116.248611
5.342,-2.8123829,-2.4233866,-92.922211,23.519691,116.441902
5.343,-2.8244157,-2.4177771,-93.203278,23.43326,116.636538
5.344,-2.8365059,-2.4121964,-93.48542,23.347073,116.832493
5.345,-2.8486593,-2.4066558,-93.768661,23.261133,117.029794
5.346,-2.860872,-2.4011443,-94.052986,23.175436,117.228422
5.347,-2.8731451,-2.3956697,-94.338402,23.089987,117.428389
5.348,-2.8854749,-2.3902268,-94.624939,23.004782,117.629721
5.349,-2.8978631,-2.3848174,-94.912567,22.919813,117.83238
5.35,-2.9103074,-2.3794382,-95.201317,22.835081,118.036398
5.351,-2.9228089,-2.3740921,-95.49118,22.750587,118.241767
5.352,-2.9353652,-2.3687794,-95.782188,22.666321,118.448509
5.353,-2.9479773,-2.3634973,-96.07431,22.582294,118.656604
5.354,-2.9606431,-2.3582466,-96.367577,22.498482,118.866059
5.355,-2.9733593,-2.3530252,-96.662003,22.414904,119.076907
5.356,-2.9861302,-2.3478355,-96.957565,22.331543,119.289108
5.357,-2.9989502,-2.3426733,-97.254295,22.248405,119.5027
5.358,-3.0118215,-2.3375442,-97.552193,22.165483,119.717676
5.359,-3.0247409,-2.3324423,-97.85125,22.082787,119.934037
5.36,-3.0377102,-2.3273695,-98.151497,22.000296,120.151793
5.361,-3.0507286,-2.3223264,-98.452927,21.918018,120.370945
5.362,-3.0637906,-2.3173089,-98.755577,21.835941,120.591518
5.363,-3.0769033,-2.3123252,-99.059395,21.75408,120.813475
5.364,-3.0900598,-2.3073671,-99.364449,21.672415,121.036864
5.365,-3.1032588,-2.3024349,-99.670692,21.590956,121.261648
5.366,-3.1165023,-2.2975307,-99.978172,21.509695,121.487867
5.367,-3.1297922,-2.2926538,-100.28687,21.428617,121.715487
5.368,-3.1431215,-2.2878032,-100.59683,21.34775,121.94458
5.369,-3.1564927,-2.2829821,-100.90802,21.267069,122.175089
5.37,-3.1699026,-2.2781844,-101.22046,21.186581,122.407041
5.371,-3.183356,-2.2734146,-101.53416,21.10627,122.64043
5.372,-3.1968465,-2.268671,-101.84913,21.02615,122.87528
5.373,-3.2103755,-2.2639503,-102.16537,20.946203,123.111573
5.374,-3.2239413,-2.2592561,-102.4829,20.866438,123.349338
5.375,-3.237545,-2.2545874,-102.80172,20.78685,123.58857
5.376,-3.2511837,-2.2499428,-103.12183,20.707436,123.829266
5.377,-3.2648563,-2.2453222,-103.44326,20.628189,124.071449
5.378,-3.2785649,-2.2407272,-103.76599,20.549116,124.315106
5.379,-3.2923083,-2.2361567,-104.09005,20.470205,124.560255
5.38,-3.3060818,-2.231612,-104.41544,20.391459,124.806899
5.381,-3.3198874,-2.2270877,-104.74215,20.31287,125.05502
5.382,-3.3337245,-2.2225878,-105.07021,20.234446,125.304656
5.383,-3.3475938,-2.2181129,-105.39962,20.156174,125.555794
5.384,-3.3614914,-2.2136605,-105.7304,20.078053,125.808453
5.385,-3.375416,-2.2092319,-106.06254,20.000088,126.062628
5.386,-3.3893683,-2.2048254,-106.39606,19.922268,126.318328
5.387,-3.403348,-2.2004414,-106.73096,19.844595,126.575555
5.388,-3.4173543,-2.1960814,-107.06725,19.767057,126.834307
5.389,-3.4313872,-2.1917419,-107.40494,19.689667,127.094607
5.39,-3.4454443,-2.1874268,-107.74404,19.612415,127.356455
5.391,-3.459523,-2.1831324,-108.08455,19.535297,127.619847
5.392,-3.4736252,-2.1788611,-108.42649,19.458315,127.884805
5.393,-3.4877496,-2.174612,-108.76985,19.38146,128.15131
5.394,-3.5018933,-2.1703825,-109.11465,19.304735,128.419385
5.395,-3.5160573,-2.1661761,-109.46088,19.228138,128.689018
5.396,-3.5302424,-2.1619914,-109.80859,19.151661,128.960251
5.397,-3.5444462,-2.1578281,-110.15775,19.075308,129.233058
5.398,-3.5586669,-2.1536863,-110.50838,18.999063,129.507443
5.399,-3.5729034,-2.1495669,-110.86047,18.922945,129.783415
5.4,-3.5871551,-2.1454685,-111.21405,18.846937,130.060987
5.401,-3.6014235,-2.1413896,-111.56912,18.771038,130.340158
5.402,-3.6157038,-2.1373346,-111.92568,18.695253,130.620933
5.403,-3.629998,-2.1332989,-112.28375,18.61957,130.90332
5.404,-3.6443017,-2.1292844,-112.64332,18.543995,131.187315
5.405,-3.6586196,-2.1252906,-113.0044,18.468517,131.472917
5.406,-3.6729448,-2.1213186,-113.36702,18.393139,131.760159
5.407,-3.6872787,-2.1173663,-113.73115,18.317863,132.049013
5.408,-3.7016225,-2.1134381,-114.09682,18.242672,132.339492
5.409,-3.7159719,-2.1095276,-114.46404,18.167578,132.631618
5.41,-3.7303276,-2.1056392,-114.83279,18.092575,132.925365
5.411,-3.7446885,-2.1017709,-115.20311,18.017653,133.220763
5.412,-3.7590518,-2.097923,-115.57497,17.942818,133.517788
5.413,-3.7734184,-2.0940962,-115.9484,17.868067,133.816467
5.414,-3.7877872,-2.0902927,-116.32343,17.793385,134.116815
5.415,-3.802156,-2.0865076,-116.7,17.718792,134.418792
5.416,-3.8165255,-2.0827441,-117.07816,17.64427,134.72243
5.417,-3.830894,-2.0790012,-117.4579,17.569826,135.027726
5.418,-3.8452601,-2.0752807,-117.83926,17.495449,135.334709
5.419,-3.859622,-2.0715821,-118.2222,17.421137,135.643337
5.42,-3.8739786,-2.0679026,-118.60674,17.346897,135.953637
5.421,-3.8883326,-2.0642455,-118.99288,17.272717,136.265597
5.422,-3.9026785,-2.0606091,-119.38065,17.198597,136.579247
5.423,-3.917016,-2.0569928,-119.77002,17.124544,136.894564
5.424,-3.931344,-2.0534003,-120.16102,17.050558,137.211578
5.425,-3.9456651,-2.0498285,-120.55362,16.976618,137.530238
5.426,-3.9599733,-2.046279,-120.94787,16.902735,137.850605
5.427,-3.9742701,-2.0427511,-121.34373,16.828901,138.172631
5.428,-3.9885523,-2.0392454,-121.74124,16.755119,138.496359
5.429,-4.0028214,-2.0357602,-122.14038,16.681389,138.821769
5.43,-4.017076,-2.0322981,-122.54116,16.607697,139.148857
5.431,-4.0313115,-2.0288568,-122.94357,16.534063,139.477633
5.432,-4.0455327,-2.0254385,-123.34764,16.460463,139.808103
5.433,-4.0597339,-2.0220425,-123.75336,16.386909,140.140269
5.434,-4.0739126,-2.0186679,-124.16072,16.313393,140.474113
5.435,-4.0880704,-2.0153182,-124.56973,16.239925,140.809655
5.436,-4.1022077,-2.0119901,-124.98038,16.166487,141.146867
5.437,-4.1163197,-2.0086849,-125.3927,16.093086,141.485786
5.438,-4.1304064,-2.0054011,-125.80666,16.019718,141.826378
5.439,-4.1444669,-2.0021424,-126.22229,15.946382,142.168672
5.44,-4.1584992,-1.9989071,-126.63958,15.873075,142.512655
5.441,-4.1725035,-1.9956942,-127.0585,15.799804,142.858304
5.442,-4.1864762,-1.9925046,-127.47909,15.726561,143.205651
5.443,-4.200418,-1.9893391,-127.90134,15.653344,143.554684
5.444,-4.2143269,-1.9861988,-128.32524,15.580152,143.905392
5.445,-4.2282028,-1.9830811,-128.75079,15.506989,144.257779
5.446,-4.2420406,-1.9799882,-129.17801,15.433844,144.611854
5.447,-4.2558422,-1.9769191,-129.60686,15.360723,144.967583
5.448,-4.2696052,-1.9738742,-130.03737,15.287626,145.324996
5.449,-4.2833285,-1.970855,-130.46953,15.214551,145.684081
5.45,-4.297009,-1.9678608,-130.90332,15.141493,146.044813
5.451,-4.310648,-1.9648898,-131.33876,15.068455,146.407215
5.452,-4.3242416,-1.961946,-131.77583,14.995428,146.771258
5.453,-4.3377919,-1.9590261,-132.21455,14.922427,147.136977
5.454,-4.3512902,-1.9561327,-132.65489,14.849436,147.504326
5.455,-4.3647432,-1.953265,-133.09688,14.776464,147.873344
5.456,-4.3781452,-1.9504248,-133.54047,14.70351,148.24398
5.457,-4.3914933,-1.9476072,-133.98569,14.630563,148.616253
5.458,-4.404789,-1.944818,-134.43253,14.557631,148.990161
5.459,-4.4180312,-1.9420558,-134.88095,14.484715,149.365665
5.46,-4.4312148,-1.9393196,-135.33099,14.411805,149.742795
5.461,-4.4443398,-1.9366087,-135.78262,14.338908,150.121528
5.462,-4.4574065,-1.9339268,-136.23582,14.266024,150.501844
5.463,-4.4704089,-1.9312713,-136.69064,14.193149,150.883789
5.464,-4.4833488,-1.9286436,-137.147,14.120281,151.267281
5.465,-4.496223,-1.9260421,-137.60495,14.047425,151.652375
5.466,-4.5090327,-1.9234699,-138.06445,13.974574,152.039024
5.467,-4.5217733,-1.9209251,-138.52548,13.901741,152.427221
5.468,-4.5344405,-1.9184072,-138.98808,13.828902,152.816982
5.469,-4.5470409,-1.9159192,-139.45219,13.756083,153.208273
5.47,-4.5595646,-1.9134593,-139.91783,13.683262,153.601092
5.471,-4.5720162,-1.9110292,-140.38499,13.610454,153.995444
5.472,-4.5843878,-1.908627,-140.85365,13.537651,154.391301
5.473,-4.5966816,-1.9062527,-141.32379,13.464857,154.788647
5.474,-4.6088963,-1.903909,-141.79543,13.392069,155.187499
5.475,-4.6210289,-1.9015945,-142.26854,13.319283,155.587823
5.476,-4.6330786,-1.899309,-142.74309,13.24651,155.9896
5.477,-4.6450415,-1.8970551,-143.21909,13.173743,156.392833
5.478,-4.6569171,-1.8948289,-143.69653,13.100986,156.797516
5.479,-4.6687045,-1.8926338,-144.17538,13.028235,157.203615
5.48,-4.6804013,-1.8904694,-144.65565,12.955493,157.611143
5.481,-4.6920056,-1.8883352,-145.1373,12.882761,158.020061
5.482,-4.7035136,-1.8862302,-145.62035,12.810029,158.430379
5.483,-4.7149291,-1.8841577,-146.10474,12.737316,158.842056
5.484,-4.7262478,-1.8821169,-146.59048,12.664602,159.255082
5.485,-4.7374644,-1.880105,-147.07759,12.591908,159.669498
5.486,-4.7485805,-1.8781247,-147.56599,12.51922,160.08521
5.487,-4.7595954,-1.8761773,-148.05571,12.446542,160.502252
5.488,-4.770504,-1.8742598,-148.54669,12.37388,160.92057
5.489,-4.7813063,-1.8723747,-149.03897,12.301226,161.340196
5.49,-4.7920012,-1.8705233,-149.5325,12.228579,161.761079
5.491,-4.8025856,-1.8687003,-150.02725,12.155953,162.183203
5.492,-4.8130603,-1.8669118,-150.52324,12.083335,162.606575
5.493,-4.8234167,-1.8651527,-151.0204,12.010737,163.031137
5.494,-4.8336616,-1.8634298,-151.51875,11.938152,163.456902
5.495,-4.8437901,-1.8617376,-152.01828,11.865579,163.883859
5.496,-4.8537989,-1.8600768,-152.51895,11.793023,164.311973
5.497,-4.863688,-1.8584496,-153.02074,11.720491,164.741231
5.498,-4.8734536,-1.8568554,-153.52362,11.647976,165.171596
5.499,-4.8830991,-1.8552948,-154.02759,11.57548,165.60307
5.5,-4.8926182,-1.8537662,-154.53262,11.502999,166.035619
5.501,-4.9020057,-1.8522694,-155.03868,11.430541,166.469221
5.502,-4.9112682,-1.8508079,-155.54578,11.358103,166.903883
5.503,-4.9203978,-1.8493792,-156.05385,11.285685,167.339535
5.504,-4.9293966,-1.8479832,-156.56291,11.213305,167.776215
5.505,-4.9382615,-1.8466212,-157.07291,11.140937,168.213847
5.506,-4.9469905,-1.8452926,-157.58385,11.068596,168.652446
5.507,-4.9555821,-1.8439958,-158.09569,10.996282,169.091972
5.508,-4.9640346,-1.8427342,-158.60838,10.923994,169.532374
5.509,-4.9723477,-1.8415039,-159.12196,10.851736,169.973696
5.51,-4.9805198,-1.8403102,-159.63635,10.779511,170.415861
5.511,-4.9885497,-1.8391497,-160.15157,10.707315,170.858885
5.512,-4.9964333,-1.8380215,-160.66757,10.635145,171.302715
5.513,-5.0041718,-1.8369277,-161.18431,10.563012,171.747322
5.514,-5.0117655,-1.8358684,-161.7018,10.490914,172.192714
5.515,-5.0192084,-1.8348422,-162.21997,10.418844,172.638814
5.516,-5.0265017,-1.8338498,-162.73885,10.346818,173.085668
5.517,-5.0336423,-1.8328899,-163.25836,10.274825,173.533185
5.518,-5.0406332,-1.8319654,-163.77852,10.202875,173.981395
5.519,-5.0474687,-1.8310747,-164.29926,10.130957,174.430217
5.52,-5.0541506,-1.8302174,-164.82059,10.059088,174.879678
5.521,-5.0606737,-1.8293928,-165.34245,9.987257,175.329707
5.522,-5.0670409,-1.8286028,-165.86484,9.9154654,175.7803054
5.523,-5.0732493,-1.8278464,-166.38771,9.8437243,176.2314343
5.524,-5.0792975,-1.8271221,-166.91107,9.7720242,176.6830942
5.525,-5.0851846,-1.8264326,-167.43484,9.7003727,177.1352127
5.526,-5.0909109,-1.8257779,-167.95905,9.6287661,177.5878161
5.527,-5.0964713,-1.8251553,-168.48361,9.5572195,178.0408295
5.528,-5.1018682,-1.8245673,-169.00853,9.4857092,178.4942392
5.529,-5.1071033,-1.8240122,-169.53377,9.4142628,178.9480328
5.53,-5.1121678,-1.8234894,-170.05931,9.3428555,179.4021655
5.531,-5.1170683,-1.8230017,-170.58511,9.271512,179.856622
5.532,-5.121798,-1.8225477,-171.11115,9.2002249,179.6886251
5.533,-5.1263618,-1.8221251,-171.63739,9.1289873,179.2336227
5.534,-5.1307535,-1.821736,-172.1638,9.0578098,178.7783902
5.535,-5.1349735,-1.8213766,-172.69037,8.9866886,178.3229414
5.536,-5.1390233,-1.8210529,-173.21704,8.9156322,177.8673278
5.537,-5.1429048,-1.8207647,-173.7438,8.8446321,177.4115679
5.538,-5.1466098,-1.8205044,-174.27061,8.7736864,176.9557036
5.539,-5.1501427,-1.8202789,-174.79747,8.7028198,176.4997102
5.54,-5.1535025,-1.8200841,-175.32431,8.6320009,176.0436891
5.541,-5.1566868,-1.8199223,-175.8511,8.5612593,175.5876407
5.542,-5.1596971,-1.8197924,-176.37784,8.4905739,175.1315861
5.543,-5.1625347,-1.8196956,-176.90448,8.4199562,174.6755638
5.544,-5.1651959,-1.8196315,-177.431,8.349411,174.219589
5.545,-5.1676803,-1.8195976,-177.95734,8.2789354,173.7637246
5.546,-5.1699896,-1.8195961,-178.48352,8.2085218,173.3079582
5.547,-5.172122,-1.8196239,-179.00948,8.1381769,172.8523431
5.548,-5.1740789,-1.8196846,-179.53517,8.0679054,172.3969246
5.549,-5.1758595,-1.8197759,179.93939,7.9977093,171.9416807
5.55,-5.177465,-1.8198979,179.41428,7.9275823,171.4866977
5.551,-5.1788917,-1.8200487,178.8895,7.857523,171.031977
5.552,-5.1801429,-1.8202337,178.36511,7.7875471,170.5775629
5.553,-5.1812177,-1.8204463,177.84108,7.7176375,170.1234425
5.554,-5.1821179,-1.8206915,177.3175,7.6478071,169.6696929
5.555,-5.1828408,-1.8209647,176.79439,7.5780616,169.2163284
5.556,-5.1833882,-1.8212682,176.27173,7.5083828,168.7633472
5.557,-5.1837597,-1.8216009,175.74962,7.4387779,168.3108421
5.558,-5.1839571,-1.8219632,175.22803,7.369257,167.858773
5.559,-5.1839795,-1.8223562,174.70703,7.2998109,167.4072191
5.56,-5.183826,-1.8227761,174.18663,7.2304487,166.9561813
5.561,-5.1834984,-1.8232255,173.66685,7.1611629,166.5056871
5.562,-5.1829977,-1.8237033,173.14774,7.0919566,166.0557834
5.563,-5.1823244,-1.8242087,172.62932,7.0228291,165.6064909
5.564,-5.181478,-1.8247427,172.11159,6.9537868,165.1578032
5.565,-5.1804595,-1.8253046,171.59462,6.8848271,164.7097929
5.566,-5.1792655,-1.8258926,171.07841,6.8159466,164.2624634
5.567,-5.177906,-1.826511,170.56299,6.7471476,163.8158424
5.568,-5.1763706,-1.8271537,170.0484,6.6784291,163.3699709
5.569,-5.1746721,-1.8278252,169.53465,6.6097975,162.9248525
5.57,-5.1728001,-1.8285199,169.02179,6.5412416,162.4805484
5.571,-5.1707592,-1.8292441,168.50981,6.4727736,162.0370364
5.572,-5.168551,-1.8299936,167.99876,6.4043932,161.5943668
5.573,-5.1661773,-1.8307686,167.48866,6.3360925,161.1525675
5.574,-5.1636362,-1.8315704,166.97955,6.2678776,160.7116724
5.575,-5.1609297,-1.832395,166.47141,6.1997371,160.2716729
5.576,-5.1580586,-1.833248,165.96431,6.1316848,159.8326252
5.577,-5.1550236,-1.8341234,165.45827,6.0637274,159.3945426
5.578,-5.1518269,-1.8350251,164.95328,5.9958396,158.9574404
5.579,-5.1484666,-1.8359501,164.44939,5.9280391,158.5213509
5.58,-5.1449461,-1.8368992,163.94662,5.8603263,158.0862937
5.581,-5.1412644,-1.8378725,163.44498,5.7926888,157.6522912
5.582,-5.137424,-1.838871,162.94453,5.7251449,157.2193851
5.583,-5.1334267,-1.8398911,162.44525,5.6576724,156.7875776
5.584,-5.129271,-1.8409343,161.94717,5.5902944,156.3568756
5.585,-5.1249585,-1.841998,161.45032,5.5229883,155.9273317
5.586,-5.120492,-1.8430887,160.95474,5.455771,155.498969
5.587,-5.115871,-1.8441993,160.46042,5.3886271,155.0717929
5.588,-5.1110969,-1.8453318,159.96739,5.321568,154.645822
5.589,-5.1061726,-1.8464868,159.47568,5.2545938,154.2210862
5.59,-5.1010976,-1.8476635,158.98531,5.1876931,153.7976169
5.591,-5.0958748,-1.8488621,158.49626,5.1208768,153.3753832
5.592,-5.0905018,-1.8500803,158.00861,5.0541229,152.9544871
5.593,-5.0849819,-1.851319,157.52234,4.987462,152.534878
5.594,-5.079318,-1.8525798,157.03748,4.9208741,152.1166059
5.595,-5.0735102,-1.8538589,156.55405,4.8543591,151.6996909
5.596,-5.0675583,-1.8551588,156.07205,4.7879219,151.2841281
5.597,-5.0614686,-1.8564792,155.59152,4.7215486,150.8699714
5.598,-5.0552387,-1.8578202,155.11246,4.6552505,150.4572095
5.599,-5.0488682,-1.8591779,154.63492,4.589025,150.045895
5.6,-5.0423594,-1.8605547,154.15886,4.5228739,149.6359861
5.601,-5.0357203,-1.8619539,153.68434,4.4567904,149.2275496
5.602,-5.0289412,-1.8633689,153.21136,4.3907733,148.8205867
5.603,-5.0220318,-1.8648036,152.73996,4.3248272,148.4151328
5.604,-5.0149918,-1.866257,152.2701,4.2589431,148.0111569
5.605,-5.0078182,-1.8677239,151.80183,4.1931229,147.6087071
5.606,-5.0005198,-1.8692138,151.33516,4.1273665,147.2077935
5.607,-4.9930935,-1.8707185,150.87012,4.0616837,146.8084363
5.608,-4.9855418,-1.8722428,150.40666,3.9960458,146.4106142
5.609,-4.9778638,-1.8737819,149.94489,3.9304781,146.0144119
5.61,-4.9700642,-1.8753388,149.48471,3.8649633,145.6197467
5.611,-4.9621434,-1.8769114,149.02623,3.7995071,145.2267229
5.612,-4.9541039,-1.8785017,148.5694,3.7341132,144.8352868
5.613,-4.9459448,-1.8801078,148.11424,3.6687648,144.4454752
5.614,-4.9376678,-1.88173,147.66078,3.6034687,144.0573113
5.615,-4.9292769,-1.8833704,147.20901,3.5382223,143.6707877
5.616,-4.9207697,-1.8850226,146.75896,3.4730396,143.2859204
5.617,-4.9121499,-1.886691,146.31061,3.4078975,142.9027125
5.618,-4.903419,-1.8883761,145.86398,3.3427951,142.5211849
5.619,-4.8945765,-1.8900766,145.41908,3.2777467,142.1413333
5.62,-4.8856258,-1.8917881,144.97592,3.2127335,141.7631865
5.621,-4.8765702,-1.8935193,144.5345,3.1477711,141.3867289
5.622,-4.8674054,-1.8952614,144.09483,3.0828454,141.0119846
5.623,-4.8581367,-1.8970191,143.65691,3.0179563,140.6389537
5.624,-4.8487654,-1.8987916,143.22075,2.9531062,140.2676438
5.625,-4.8392906,-1.9005775,142.78636,2.8882902,139.8980698
5.626,-4.8297133,-1.9023771,142.35376,2.823499,139.530261
5.627,-4.8200407,-1.9041919,141.9229,2.7587538,139.1641462
5.628,-4.810266,-1.9060206,141.49384,2.6940267,138.7998133
5.629,-4.8003974,-1.9078594,141.06654,2.6293349,138.4372051
5.63,-4.7904296,-1.9097135,140.64105,2.5646501,138.0763999
5.631,-4.7803669,-1.91158,140.21733,2.5000033,137.7173267
5.632,-4.7702141,-1.9134632,139.79543,2.4353764,137.3600536
5.633,-4.7599669,-1.9153559,139.37531,2.3707647,137.0045453
5.634,-4.7496285,-1.9172618,138.95697,2.3061697,136.6508003
5.635,-4.7392039,-1.9191823,138.54045,2.2415969,136.2988531
5.636,-4.7286873,-1.9211141,138.12572,2.177027,135.948693
5.637,-4.7180834,-1.9230576,137.71278,2.1124747,135.6003053
5.638,-4.7073941,-1.9250137,137.30167,2.0479245,135.2537455
5.639,-4.6966205,-1.926986,136.89235,1.9833866,134.9089634
5.64,-4.6857634,-1.9289657,136.48485,1.9188499,134.5660001
5.641,-4.6748219,-1.9309608,136.07913,1.8543125,134.2248175
5.642,-4.6637993,-1.9329677,135.6752,1.7897702,133.8854298
5.643,-4.6526999,-1.9349885,135.27312,1.7252305,133.5478895
5.644,-4.6415186,-1.9370178,134.8728,1.6606867,133.2121133
5.645,-4.630259,-1.9390615,134.47429,1.5961263,132.8781637
5.646,-4.618926,-1.9411184,134.07759,1.5315588,132.5460312
5.647,-4.6075158,-1.9431851,133.68269,1.4669799,132.2157101
5.648,-4.5960331,-1.9452649,133.28958,1.4023881,131.8871919
5.649,-4.5844769,-1.9473587,132.89827,1.3377758,131.5604942
5.65,-4.5728493,-1.9494619,132.50876,1.2731321,131.2356279
5.651,-4.5611496,-1.9515789,132.12102,1.2084733,130.9125467
5.652,-4.5493836,-1.9537082,131.73508,1.1437855,130.5912945
5.653,-4.5375462,-1.9558504,131.35092,1.0790821,130.2718379
5.654,-4.5256438,-1.958005,130.96854,1.0143405,129.9541995
5.655,-4.5136738,-1.9601711,130.58794,0.94956857,129.63837143
5.656,-4.5016403,-1.9623518,130.20911,0.88475287,129.32435713
5.657,-4.489542,-1.9645422,129.83205,0.81992036,129.01212964
5.658,-4.4773774,-1.966745,129.45674,0.75503588,128.70170412
5.659,-4.4651551,-1.9689641,129.08321,0.69011497,128.39309503
5.66,-4.4528718,-1.9711933,128.71141,0.62514991,128.08626009
5.661,-4.4405279,-1.9734349,128.34134,0.56013358,127.78120642
5.662,-4.4281249,-1.9756888,127.97305,0.49507591,127.47797409
5.663,-4.4156632,-1.9779565,127.60648,0.42996737,127.17651263
5.664,-4.4031472,-1.9802377,127.24165,0.36480218,126.87684782
5.665,-4.3905725,-1.9825315,126.87849,0.29958379,126.57890621
5.666,-4.377944,-1.9848372,126.51708,0.23429951,126.28278049
5.667,-4.3652611,-1.9871583,126.15738,0.16896665,125.98841335
5.668,-4.3525262,-1.989491,125.79937,0.10356254,125.69580746
5.669,-4.3397374,-1.9918367,125.44304,0.038105167,125.404934833
5.67,-4.3268981,-1.9941972,125.08839,-0.027431741,125.115821741
5.671,-4.3140092,-1.9965714,124.73541,-0.093033165,124.828443165
5.672,-4.3010702,-1.9989587,124.3841,-0.15870222,124.54280222
5.673,-4.2880836,-2.0013604,124.03445,-0.22444448,124.25889448
5.674,-4.2750468,-2.0037775,123.68643,-0.29026973,123.97669973
5.675,-4.2619658,-2.0062091,123.34008,-0.35616723,123.69624723
5.676,-4.248837,-2.0086524,122.99533,-0.42214978,123.41747978
5.677,-4.2356648,-2.0111113,122.65221,-0.48820966,123.14041966
5.678,-4.222446,-2.0135853,122.31068,-0.55436563,122.86504563
5.679,-4.2091842,-2.0160747,121.97077,-0.6205982,122.5913682
5.68,-4.1958799,-2.0185785,121.63245,-0.68692118,122.31937118
5.681,-4.1825337,-2.0210981,121.29571,-0.75333667,122.04904667
5.682,-4.1691475,-2.0236325,120.96053,-0.81985188,121.78038188
5.683,-4.1557212,-2.0261855,120.62694,-0.88645625,121.51339625
5.684,-4.1422524,-2.0287507,120.29488,-0.95316166,121.24804166
5.685,-4.1287489,-2.0313358,119.96436,-1.0199612,120.9843212
5.686,-4.1152067,-2.0339363,119.63538,-1.0868726,120.7222526
5.687,-4.1016269,-2.0365531,119.30791,-1.1538914,120.4618014
5.688,-4.0880108,-2.039187,118.98195,-1.2210141,120.2029641
5.689,-4.0743594,-2.041837,118.6575,-1.2882392,119.9457392
5.69,-4.0606713,-2.0445049,118.33456,-1.3555812,119.6901412
5.691,-4.0469522,-2.0471914,118.01308,-1.4230287,119.4361087
5.692,-4.0332003,-2.0498958,117.69307,-1.4905992,119.1836692
5.693,-4.0194163,-2.0526178,117.3745,-1.5582918,118.9327918
5.694,-4.0056005,-2.0553579,117.05741,-1.6260912,118.6835012
5.695,-3.9917572,-2.0581191,116.74174,-1.6940204,118.4357604
5.696,-3.9778824,-2.0608988,116.42751,-1.7620687,118.1895787
5.697,-3.9639778,-2.0636959,116.11469,-1.830248,117.944938
5.698,-3.9500499,-2.0665154,115.80328,-1.8985544,117.7018344
5.699,-3.9360924,-2.0693529,115.49326,-1.966989,117.460249
5.7,-3.9221127,-2.0722136,115.18462,-2.0355561,117.2201761
5.701,-3.9081075,-2.0750906,114.87737,-2.1042595,116.9816295
5.702,-3.894078,-2.0779927,114.57147,-2.1730974,116.7445674
5.703,-3.8800249,-2.0809157,114.26693,-2.2420735,116.5090035
5.704,-3.8659542,-2.0838604,113.96373,-2.3111894,116.2749194
5.705,-3.8518591,-2.0868273,113.66187,-2.3804321,116.0423021
5.706,-3.8377464,-2.0898185,113.36133,-2.4498312,115.8111612
5.707,-3.8236144,-2.0928309,113.0621,-2.5193598,115.5814598
5.708,-3.8094642,-2.0958664,112.76416,-2.5890441,115.3532041
5.709,-3.7952979,-2.0989251,112.46754,-2.6588666,115.1264066
5.71,-3.7811143,-2.1020095,112.17218,-2.7288358,114.9010158
5.711,-3.7669158,-2.105118,111.87807,-2.7989621,114.6770321
5.712,-3.752703,-2.1082497,111.58524,-2.8692231,114.4544631
5.713,-3.7384763,-2.1114061,111.29365,-2.9396341,114.2332841
5.714,-3.7242362,-2.1145892,111.00328,-3.0102043,114.0134843
5.715,-3.7099876,-2.1177976,110.71413,-3.0809257,113.7950557
5.716,-3.6957245,-2.1210315,110.42619,-3.1517966,113.5779866
5.717,-3.681453,-2.1242909,110.13946,-3.2228289,113.3622889
5.718,-3.6671739,-2.1275775,109.85391,-3.2940125,113.1479225
5.719,-3.6528854,-2.130892,109.56953,-3.3653514,112.9348814
5.72,-3.638592,-2.134234,109.28632,-3.4368563,112.7231763
5.721,-3.624289,-2.1376014,109.00426,-3.5085146,112.5127746
5.722,-3.6099832,-2.1409981,108.72333,-3.5803421,112.3036721
5.723,-3.595674,-2.1444232,108.44353,-3.6523151,112.0958451
5.724,-3.5813613,-2.1478801,108.16485,-3.7244625,111.8893125
5.725,-3.5670474,-2.1513615,107.88728,-3.796772,111.684052
5.726,-3.5527291,-2.1548731,107.6108,-3.8692396,111.4800396
5.727,-3.5384145,-2.158417,107.3354,-3.9418797,111.2772797
5.728,-3.5240974,-2.1619897,107.06109,-4.014677,111.075767
5.729,-3.5097849,-2.1655927,106.78783,-4.0876384,110.8754684
5.73,-3.495472,-2.1692281,106.51562,-4.1607776,110.6763976
5.731,-3.4811654,-2.1728947,106.24445,-4.2340803,110.4785303
5.732,-3.4668627,-2.1765938,105.97432,-4.3075423,110.2818623
5.733,-3.452564,-2.1803241,105.70521,-4.3811765,110.0863865
5.734,-3.4382739,-2.1840844,105.4371,-4.4549942,109.8920942
5.735,-3.4239895,-2.1878812,105.17,-4.528966,109.698966
5.736,-3.4097128,-2.19171,104.90388,-4.6031089,109.5069889
5.737,-3.3954484,-2.1955736,104.63876,-4.6774282,109.3161882
5.738,-3.3811915,-2.1994705,104.3746,-4.7519121,109.1265121
5.739,-3.3669474,-2.2034009,104.1114,-4.8265705,108.9379705
5.74,-3.3527172,-2.2073672,103.84915,-4.9014053,108.7505553
5.741,-3.3384979,-2.2113681,103.58784,-4.9764061,108.5642461
5.742,-3.3242929,-2.2154045,103.32748,-5.0515828,108.3790628
5.743,-3.310107,-2.2194784,103.06804,-5.1269383,108.1949783
5.744,-3.2959359,-2.2235868,102.80952,-5.2024646,108.0119846
5.745,-3.2817822,-2.2277329,102.5519,-5.2781553,107.8300553
5.746,-3.267647,-2.2319136,102.29518,-5.3540368,107.6492168
5.747,-3.2535322,-2.2361338,102.03936,-5.4300857,107.4694457
5.748,-3.2394395,-2.2403924,101.78442,-5.5063148,107.2907348
5.749,-3.225369,-2.2446885,101.53036,-5.5827208,107.1130808
5.75,-3.2113216,-2.249023,101.27717,-5.6592965,106.9364665
5.751,-3.1973002,-2.2533987,101.02484,-5.7360592,106.7608992
5.752,-3.1833026,-2.2578113,100.77337,-5.8129897,106.5863597
5.753,-3.169332,-2.2622643,100.52276,-5.8901095,106.4128695
5.754,-3.1553912,-2.2667596,100.27299,-5.9673896,106.2403796
5.755,-3.1414776,-2.2712948,100.02405,-6.0448527,106.0689027
5.756,-3.1275942,-2.2758701,99.775948,-6.1224895,105.8984375
5.757,-3.1137428,-2.2804868,99.528664,-6.2003031,105.7289671
5.758,-3.0999234,-2.2851474,99.282204,-6.2782912,105.5604952
5.759,-3.0861368,-2.2898474,99.03656,-6.3564525,105.3930125
5.76,-3.0723836,-2.2945914,98.791718,-6.4347887,105.2265067
5.761,-3.0586669,-2.2993762,98.547684,-6.5132971,105.0609811
5.762,-3.0449834,-2.304203,98.304436,-6.5919843,104.8964203
5.763,-3.0313396,-2.3090768,98.061966,-6.6708446,104.7328106
5.764,-3.0177321,-2.3139901,97.82029,-6.7498817,104.5701717
5.765,-3.0041668,-2.3189497,97.579399,-6.8290815,104.4084805
5.766,-2.990638,-2.3239512,97.339264,-6.9084692,104.2477332
5.767,-2.9771523,-2.329,97.099907,-6.9880157,104.0879227
5.768,-2.9637086,-2.3340905,96.861282,-7.0677528,103.9290348
5.769,-2.9503093,-2.3392274,96.623436,-7.1476474,103.7710834
5.77,-2.9369495,-2.3444073,96.38633,-7.2277207,103.6140507
5.771,-2.9236405,-2.3496361,96.149963,-7.3079748,103.4579378
5.772,-2.9103746,-2.3549066,95.914345,-7.3883815,103.3027265
5.773,-2.8971548,-2.3602259,95.679459,-7.4689732,103.1484322
5.774,-2.8839855,-2.3655913,95.445305,-7.5497394,102.9950444
5.775,-2.8708637,-2.3710005,95.211868,-7.6306739,102.8425419
5.776,-2.8577909,-2.3764579,94.979156,-7.7117705,102.6909265
5.777,-2.8447702,-2.3819613,94.747162,-7.7930479,102.5402099
5.778,-2.8318009,-2.3875132,94.515877,-7.8745003,102.3903773
5.779,-2.8188815,-2.3931117,94.285301,-7.9561176,102.2414186
5.78,-2.8060164,-2.3987577,94.055435,-8.0379047,102.0933397
5.781,-2.793206,-2.4044535,93.826271,-8.1198626,101.9461336
5.782,-2.7804513,-2.4101956,93.597809,-8.2019863,101.7997953
5.783,-2.7677488,-2.4159861,93.370033,-8.2842903,101.6543233
5.784,-2.7551062,-2.4218278,93.14296,-8.3667631,101.5097231
5.785,-2.7425179,-2.4277155,92.916573,-8.4494047,101.3659777
5.786,-2.7299867,-2.4336512,92.690872,-8.5322161,101.2230881
5.787,-2.7175159,-2.4396396,92.465866,-8.6151886,101.0810546
5.788,-2.7051053,-2.4456761,92.241539,-8.6983366,100.9398756
5.789,-2.6927528,-2.4517603,92.017891,-8.781662,100.799553
5.79,-2.6804616,-2.4578981,91.794937,-8.8651543,100.6600913
5.791,-2.6682324,-2.4640841,91.572647,-8.948822,100.521469
5.792,-2.6560659,-2.4703219,91.351036,-9.0326529,100.3836889
5.793,-2.6439583,-2.4766076,91.130112,-9.1166496,100.2467616
5.794,-2.631917,-2.4829466,90.909851,-9.2008333,100.1106843
5.795,-2.6199384,-2.4893367,90.690269,-9.2851782,99.9754472
5.796,-2.608027,-2.4957781,90.471352,-9.3697014,99.8410534
5.797,-2.5961769,-2.502269,90.25312,-9.4543886,99.7075086
5.798,-2.5843949,-2.5088127,90.035568,-9.539258,99.574826
5.799,-2.572679,-2.5154085,89.818672,-9.6242971,99.4429691
5.8,-2.5610304,-2.5220556,89.602455,-9.7095146,99.3119696
5.801,-2.5494494,-2.5287561,89.386902,-9.7949018,99.1818038
5.802,-2.5379357,-2.5355096,89.172028,-9.8804779,99.0525059
5.803,-2.5264935,-2.5423136,88.957825,-9.9662228,98.9240478
5.804,-2.5151198,-2.5491729,88.744301,-10.052148,98.796449
5.805,-2.5038173,-2.5560875,88.531448,-10.138247,98.669695
5.806,-2.4925854,-2.5630546,88.319275,-10.224536,98.543811
5.807,-2.4814234,-2.5700731,88.107773,-10.310998,98.418771
5.808,-2.4703314,-2.5771499,87.896965,-10.39763,98.294595
5.809,-2.4593143,-2.5842791,87.686829,-10.484446,98.171275
5.81,-2.4483664,-2.5914626,87.477379,-10.571445,98.048824
5.811,-2.4374902,-2.5987015,87.268616,-10.658619,97.927235
5.812,-2.426688,-2.6059949,87.060532,-10.745976,97.806508
5.813,-2.415957,-2.6133411,86.853134,-10.833507,97.686641
5.814,-2.4052997,-2.6207469,86.646423,-10.921231,97.567654
5.815,-2.3947158,-2.6282043,86.440392,-11.009132,97.449524
5.816,-2.3842046,-2.6357186,86.235046,-11.09722,97.332266
5.817,-2.3737669,-2.6432881,86.030388,-11.185491,97.215879
5.818,-2.3634021,-2.6509099,85.826424,-11.273944,97.100368
5.819,-2.3531129,-2.6585937,85.623138,-11.362602,96.98574
5.82,-2.3428967,-2.6663299,85.42054,-11.451436,96.871976
5.821,-2.3327539,-2.6741216,85.218636,-11.540468,96.759104
5.822,-2.3226881,-2.6819706,85.017418,-11.629691,96.647109
5.823,-2.3126943,-2.6898785,84.816902,-11.719109,96.536011
5.824,-2.3027744,-2.6978405,84.617065,-11.808723,96.425788
5.825,-2.2929308,-2.7058611,84.417931,-11.898535,96.316466
5.826,-2.2831602,-2.713939,84.21949,-11.988544,96.208034
5.827,-2.2734644,-2.7220743,84.021744,-12.07874,96.100484
5.828,-2.2638412,-2.7302678,83.824692,-12.169161,95.993853
5.829,-2.2542946,-2.7385161,83.628334,-12.259775,95.888109
5.83,-2.2448206,-2.7468269,83.432678,-12.350595,95.783273
5.831,-2.2354217,-2.7551937,83.237717,-12.441625,95.679342
5.832,-2.2260954,-2.763622,83.043457,-12.532863,95.57632
5.833,-2.2168431,-2.7721055,82.849899,-12.624309,95.474208
5.834,-2.2076645,-2.7806497,82.657043,-12.715973,95.373016
5.835,-2.1985583,-2.7892547,82.464897,-12.807842,95.272739
5.836,-2.1895249,-2.7979181,82.273445,-12.89994,95.173385
5.837,-2.1805668,-2.8066432,82.08271,-12.992255,95.074965
5.838,-2.171679,-2.8154271,81.892677,-13.084794,94.977471
5.839,-2.1628623,-2.8242729,81.703346,-13.177557,94.880903
5.84,-2.1541193,-2.83318,81.514732,-13.270542,94.785274
5.841,-2.1454468,-2.8421466,81.32682,-13.363758,94.690578
5.842,-2.1368468,-2.8511789,81.139626,-13.457211,94.596837
5.843,-2.1283178,-2.8602715,80.953148,-13.550894,94.504042
5.844,-2.1198566,-2.8694255,80.767387,-13.644821,94.412208
5.845,-2.1114664,-2.8786423,80.582344,-13.73897,94.321314
5.846,-2.1031463,-2.8879254,80.398018,-13.833387,94.231405
5.847,-2.0948956,-2.8972719,80.214401,-13.928039,94.14244
5.848,-2.0867152,-2.9066825,80.031509,-14.022937,94.054446
5.849,-2.0785992,-2.9161534,79.849342,-14.11809,93.967432
5.85,-2.0705521,-2.9256938,79.667892,-14.213508,93.8814
5.851,-2.0625737,-2.9352984,79.487175,-14.309172,93.796347
5.852,-2.0546627,-2.9449699,79.307182,-14.405098,93.71228
5.853,-2.0468173,-2.9547079,79.127907,-14.501305,93.629212
5.854,-2.0390379,-2.9645119,78.949364,-14.597775,93.547139
5.855,-2.0313258,-2.9743855,78.771545,-14.694511,93.466056
5.856,-2.0236766,-2.984323,78.594482,-14.791526,93.386008
5.857,-2.0160947,-2.9943345,78.418129,-14.888824,93.306953
5.858,-2.0085759,-3.0044138,78.242516,-14.986405,93.228921
5.859,-2.0011218,-3.0145624,78.067635,-15.084267,93.151902
5.86,-1.9937282,-3.0247834,77.893517,-15.182413,93.07593
5.861,-1.9864008,-3.0350745,77.720108,-15.280853,93.000961
5.862,-1.9791323,-3.0454366,77.547455,-15.379592,92.927047
5.863,-1.9719257,-3.055872,77.375549,-15.47862,92.854169
5.864,-1.9647787,-3.0663822,77.204376,-15.577952,92.782328
5.865,-1.9576917,-3.0769637,77.033943,-15.677579,92.711522
5.866,-1.9506613,-3.0876162,76.864258,-15.777522,92.64178
5.867,-1.9436921,-3.0983481,76.695313,-15.877769,92.573082
5.868,-1.9367784,-3.1091533,76.5271,-15.978341,92.505441
5.869,-1.9299203,-3.120034,76.359642,-16.079218,92.43886
5.87,-1.9231173,-3.1309915,76.192924,-16.180424,92.373348
5.871,-1.9163743,-3.1420259,76.026932,-16.281956,92.308888
5.872,-1.9096822,-3.1531391,75.861687,-16.383806,92.245493
5.873,-1.9030435,-3.1643281,75.697174,-16.486004,92.183178
5.874,-1.8964595,-3.1755996,75.533386,-16.588541,92.121927
5.875,-1.8899258,-3.1869495,75.370354,-16.691406,92.06176
5.876,-1.8834438,-3.1983812,75.208031,-16.794626,92.002657
5.877,-1.8770151,-3.2098942,75.046455,-16.89819,91.944645
5.878,-1.8706329,-3.2214878,74.885597,-17.002106,91.887703
5.879,-1.8643041,-3.2331698,74.725471,-17.106382,91.831853
5.88,-1.8580203,-3.2449296,74.566071,-17.211021,91.777092
5.881,-1.8517869,-3.2567799,74.407402,-17.316017,91.723419
5.882,-1.8455994,-3.2687137,74.249451,-17.421389,91.67084
5.883,-1.8394597,-3.2807355,74.092216,-17.52713,91.619346
5.884,-1.8333629,-3.2928438,73.935715,-17.633244,91.568959
5.885,-1.8273129,-3.305043,73.779922,-17.739729,91.519651
5.886,-1.821306,-3.3173323,73.62484,-17.846609,91.471449
5.887,-1.8153392,-3.3297112,73.470482,-17.953867,91.424349
5.888,-1.8094172,-3.3421814,73.316841,-18.061523,91.378364
5.889,-1.8035377,-3.3547478,73.163902,-18.169569,91.333471
5.89,-1.7976979,-3.3674047,73.011665,-18.278013,91.289678
5.891,-1.791896,-3.3801594,72.860138,-18.386868,91.247006
5.892,-1.7861347,-3.3930097,72.709305,-18.496124,91.205429
5.893,-1.7804098,-3.4059575,72.559181,-18.605791,91.164972
5.894,-1.7747229,-3.4190032,72.409744,-18.715874,91.125618
5.895,-1.7690715,-3.4321496,72.261002,-18.826374,91.087376
5.896,-1.7634561,-3.4453964,72.112953,-18.937298,91.050251
5.897,-1.7578759,-3.4587464,71.965599,-19.048643,91.014242
5.898,-1.7523292,-3.4722004,71.818916,-19.160437,90.979353
5.899,-1.746816,-3.4857583,71.672928,-19.272648,90.945576
5.9,-1.7413368,-3.4994254,71.527618,-19.385298,90.912916
5.901,-1.7358865,-3.513196,71.38298,-19.498398,90.881378
5.902,-1.7304677,-3.5270779,71.239021,-19.61195,90.850971
5.903,-1.7250825,-3.5410695,71.095734,-19.725943,90.821677
5.904,-1.7197241,-3.5551736,70.953117,-19.840395,90.793512
5.905,-1.7143946,-3.5693891,70.811165,-19.955301,90.766466
5.906,-1.7090926,-3.5837214,70.669861,-20.070677,90.740538
5.907,-1.703819,-3.59817,70.529221,-20.18652,90.715741
5.908,-1.6985725,-3.6127346,70.389236,-20.302828,90.692064
5.909,-1.693351,-3.6274185,70.249916,-20.419605,90.669521
5.91,-1.6881561,-3.6422265,70.111237,-20.536871,90.648108
5.911,-1.6829871,-3.6571538,69.973213,-20.654612,90.627825
5.912,-1.6778407,-3.6722085,69.835815,-20.772842,90.608657
5.913,-1.6727206,-3.6873865,69.699081,-20.891554,90.590635
5.914,-1.6676202,-3.7026932,69.562973,-21.010759,90.573732
5.915,-1.6625423,-3.718127,69.427498,-21.130449,90.557947
5.916,-1.6574869,-3.7336926,69.292656,-21.250626,90.543282
5.917,-1.6524523,-3.7493882,69.15844,-21.371321,90.529761
5.918,-1.6474354,-3.7652173,69.024841,-21.492514,90.517355
5.919,-1.642439,-3.7811835,68.891853,-21.614201,90.506054
5.92,-1.6374612,-3.7972867,68.759491,-21.736397,90.495888
5.921,-1.632503,-3.8135271,68.627731,-21.859106,90.486837
5.922,-1.6275595,-3.8299081,68.496574,-21.982332,90.478906
5.923,-1.6226337,-3.8464301,68.365997,-22.106073,90.47207
5.924,-1.6177236,-3.8630972,68.236023,-22.230337,90.46636
5.925,-1.612831,-3.8799076,68.106636,-22.355116,90.461752
5.926,-1.6079518,-3.8968675,67.977821,-22.48044,90.458261
5.927,-1.6030893,-3.9139757,67.849579,-22.606283,90.455862
5.928,-1.5982398,-3.9312346,67.721909,-22.732649,90.454558
5.929,-1.593405,-3.9486473,67.594803,-22.859552,90.454355
5.93,-1.5885837,-3.9662156,67.468254,-22.986998,90.455252
5.931,-1.5837742,-3.9839392,67.342255,-23.114983,90.457238
5.932,-1.5789789,-4.0018225,67.216805,-23.243505,90.46031
5.933,-1.5741937,-4.0198684,67.091904,-23.372568,90.464472
5.934,-1.5694236,-4.0380754,66.967529,-23.502186,90.469715
5.935,-1.5646645,-4.056448,66.843674,-23.632359,90.476033
5.936,-1.5599117,-4.0749865,66.720352,-23.76306,90.483412
5.937,-1.5551741,-4.0936966,66.597565,-23.894331,90.491896
5.938,-1.5504463,-4.1125774,66.475273,-24.026148,90.501421
5.939,-1.5457271,-4.1316323,66.353493,-24.158525,90.512018
5.94,-1.5410172,-4.1508627,66.232224,-24.291454,90.523678
5.941,-1.5363168,-4.1702714,66.111443,-24.424948,90.536391
5.942,-1.5316266,-4.1898613,65.99115,-24.559002,90.550152
5.943,-1.5269433,-4.2096338,65.871353,-24.693624,90.564977
5.944,-1.5222677,-4.2295899,65.752037,-24.828806,90.580843
5.945,-1.5176018,-4.2497354,65.633194,-24.964554,90.597748
5.946,-1.512941,-4.270071,65.514824,-25.10088,90.615704
5.947,-1.5082889,-4.2905998,65.396919,-25.237762,90.634681
5.948,-1.5036446,-4.3113213,65.279472,-25.375217,90.654689
5.949,-1.4990075,-4.332242,65.162483,-25.51325,90.675733
5.95,-1.4943746,-4.3533616,65.045929,-25.651852,90.697781
5.951,-1.4897503,-4.3746843,64.929832,-25.791019,90.720851
5.952,-1.4851305,-4.3962107,64.814186,-25.930771,90.744957
5.953,-1.4805182,-4.4179463,64.698959,-26.0711,90.770059
5.954,-1.4759097,-4.4398899,64.58416,-26.212002,90.796162
5.955,-1.4713087,-4.462049,64.469795,-26.353487,90.823282
5.956,-1.4667125,-4.4844227,64.355843,-26.495554,90.851397
5.957,-1.4621208,-4.5070124,64.242302,-26.638193,90.880495
5.958,-1.4575361,-4.5298243,64.129166,-26.781431,90.910597
5.959,-1.4529562,-4.5528603,64.016449,-26.925238,90.941687
5.96,-1.4483823,-4.5761223,63.90411,-27.069633,90.973743
5.961,-1.443815,-4.5996141,63.792187,-27.214607,91.006794
5.962,-1.4392506,-4.6233377,63.680641,-27.360186,91.040827
5.963,-1.4346954,-4.6472983,63.569485,-27.506332,91.075817
5.964,-1.430142,-4.6714959,63.458706,-27.653082,91.111788
5.965,-1.4255953,-4.6959333,63.34832,-27.800402,91.148722
5.966,-1.421057,-4.7206173,63.238289,-27.948322,91.186611
5.967,-1.4165229,-4.7455468,63.128639,-28.096815,91.225454
5.968,-1.4119929,-4.7707248,63.019363,-28.245899,91.265262
5.969,-1.4074697,-4.7961583,62.910419,-28.395571,91.30599
5.97,-1.4029527,-4.8218455,62.801857,-28.545813,91.34767
5.971,-1.3984418,-4.8477931,62.693638,-28.696648,91.390286
5.972,-1.3939377,-4.8740025,62.58577,-28.848072,91.433842
5.973,-1.3894373,-4.9004779,62.478233,-29.000074,91.478307
5.974,-1.3849454,-4.9272189,62.371048,-29.152647,91.523695
5.975,-1.3804592,-4.9542336,62.264191,-29.305824,91.570015
5.976,-1.3759798,-4.9815235,62.157658,-29.459576,91.617234
5.977,-1.3715063,-5.009089,62.051464,-29.613907,91.665371
5.978,-1.3670393,-5.0369372,61.945568,-29.768833,91.714401
5.979,-1.3625818,-5.0650706,61.839993,-29.924322,91.764315
5.98,-1.3581301,-5.0934916,61.734741,-30.080397,91.815138
5.981,-1.353687,-5.1222048,61.629776,-30.237061,91.866837
5.982,-1.3492507,-5.1512122,61.525124,-30.394291,91.919415
5.983,-1.3448244,-5.1805191,61.420765,-30.552103,91.972868
5.984,-1.3404063,-5.2101283,61.316708,-30.710482,92.02719
5.985,-1.3359944,-5.2400403,61.212929,-30.869444,92.082373
5.986,-1.3315929,-5.2702665,61.109444,-31.028973,92.138417
5.987,-1.3272011,-5.3008027,61.006233,-31.189079,92.195312
5.988,-1.3228209,-5.3316598,60.903301,-31.349739,92.25304
5.989,-1.3184471,-5.3628359,60.800652,-31.510975,92.311627
5.99,-1.3140855,-5.3943377,60.698261,-31.672791,92.371052
5.991,-1.3097348,-5.4261699,60.596149,-31.835161,92.43131
5.992,-1.3053945,-5.458333,60.494308,-31.998077,92.492385
5.993,-1.3010627,-5.4908333,60.392719,-32.161575,92.554294
5.994,-1.2967429,-5.523675,60.291397,-32.325626,92.617023
5.995,-1.2924365,-5.5568643,60.190334,-32.490238,92.680572
5.996,-1.2881423,-5.5904031,60.089512,-32.655403,92.744915
5.997,-1.2838579,-5.6242948,59.988953,-32.821125,92.810078
5.998,-1.2795871,-5.6585455,59.888641,-32.987396,92.876037
5.999,-1.2753303,-5.6931624,59.788567,-33.154209,92.942776
6,-1.2710849,-5.7281437,59.688751,-33.321579,93.01033

